Multi-Behavior Graph Neural Networks for Recommender System

Recommender systems have been demonstrated to be effective to meet user's personalized interests for many online services (e.g., E-commerce and online advertising platforms). Recent years have witnessed the emerging success of many deep learning-based recommendation models for augmenting collaborative filtering architectures with various neural network architectures, such as multi-layer perceptron and autoencoder. However, the majority of them model the user-item relationship with single type of interaction, while overlooking the diversity of user behaviors on interacting with items, which can be click, add-to-cart, tag-as-favorite and purchase. Such various types of interaction behaviors have great potential in providing rich information for understanding the user preferences. In this paper, we pay special attention on user-item relationships with the exploration of multi-typed user behaviors. Technically, we contribute a new multi-behavior graph neural network (MBRec), which specially accounts for diverse interaction patterns as well as the underlying cross-type behavior inter-dependencies. In the MBRec framework, we develop a graph-structured learning framework to perform expressive modeling of high-order connectivity in behavior-aware user-item interaction graph. After that, a mutual relation encoder is proposed to adaptively uncover complex relational structures and make aggregations across layer-specific behavior representations. Through comprehensive evaluation on real-world datasets, the advantages of our MBRec method have been validated under different experimental settings. Further analysis verifies the positive effects of incorporating the multi-behavioral context into the recommendation paradigm. Additionally, the conducted case studies offer insights into the interpretability of user multi-behavior representations.

==> gnnLayer.txt <==
para    beibei_hr   beibei_ndcg    ijcai_hr   ijcai_ndcg    tmall_hr   tmall_ndcg
0       -52.70705865	-54.38696842	-22.11382114	-25.59241706	-40.92446449	-41.69207317
1       -1.193851664	-1.989554837	-3.649503162	-7.40521327	-13.68658399	-13.94817073
2       0	0	0	0	0	0
3       -0.895388748	-0.920169112	-1.96928636	-1.806872038	-8.117249154	-9.56554878


==> latFactor.txt <==
para    beibei_hr   beibei_ndcg    ijcai_hr   ijcai_ndcg    tmall_hr   tmall_ndcg
4       -4.103865095	-7.709524994	-10.21	-10.88	-20.96956032	-23.85670732
8       -2.910013431	-4.401890077	-6.55	-6.78	-9.515219842	-11.35670732
16       0	0	0	0	0	0
32      -1.193851664	-1.939815966	-3.28	-2.97	-7.373167982	-7.240853659


==> memosize.txt <==
para    beibei_hr   beibei_ndcg    ijcai_hr   ijcai_ndcg    tmall_hr   tmall_ndcg
2       -2.23847187	-3.083809998	-10.21	-10.88	-1.262683202	-0.990853659
4       -2.074317266	-0.149216613	-6.55	-6.78	-0.045095829	-0.838414634
8       0	0	0	0	0	0
16      -3.536785554	-3.705545884	-3.28	-2.97	-5.636978579	-8.193597561

